eRevise+RF: A Writing Evaluation System for Assessing Student Essay Revisions and Providing Formative Feedback

The ability to revise essays in response to feedback is important for students' writing success. An automated writing evaluation (AWE) system that supports students in revising their essays is thus essential. We present eRevise+RF, an enhanced AWE system for assessing student essay revisions (e.g., changes made to an essay to improve its quality in response to essay feedback) and providing revision feedback. We deployed the system with 6 teachers and 406 students across 3 schools in Pennsylvania and Louisiana. The results confirmed its effectiveness in (1) assessing student essays in terms of evidence usage, (2) extracting evidence and reasoning revisions across essays, and (3) determining revision success in responding to feedback. The evaluation also suggested eRevise+RF is a helpful system for young students to improve their argumentative writing skills through revision and formative feedback.

==> anthology.bib.txt <==
% Use this file for citations not found in the ACL Anthology (contained in "anthology.bib").

@article{CORRENTI2022100084,
title = {Building a validity argument for an automated writing evaluation system (eRevise) as a formative assessment},
journal = {Computers and Education Open},
volume = {3},
pages = {100084},
year = {2022},
issn = {2666-5573},
doi = {https://doi.org/10.1016/j.caeo.2022.100084},
url = {https://www.sciencedirect.com/science/article/pii/S266655732200012X},
author = {Richard Correnti and Lindsay Clare Matsumura and Elaine Lin Wang and Diane Litman and Haoran Zhang}
}

@InProceedings{10.1007/978-3-642-39112-5_27,
author="Roscoe, Rod D.
and Snow, Erica L.
and McNamara, Danielle S.",
editor="Lane, H. Chad
and Yacef, Kalina
and Mostow, Jack
and Pavlik, Philip",
title="Feedback and Revising in an Intelligent Tutoring System for Writing Strategies",
booktitle="Artificial Intelligence in Education",
year="2013",
publisher="Springer Berlin Heidelberg",
address="Berlin, Heidelberg",
pages="259--268",
abstract="This study investigates students' essay revising in the context of an intelligent tutoring system called Writing Pal (W-Pal), which combines strategy instruction, game-based practice, essay writing practice, and automated formative feedback. We examine how high school students use W-Pal feedback to revise essays in two different contexts: a typical approach that emphasizes intensive writing practice, and an alternative approach that offers less writing practice with more direct strategy instruction. Results indicate that students who wrote fewer essays, but received W-Pal strategy instruction, were more likely to make substantive revisions that implemented specific recommendations conveyed by the automated feedback. Additional analyses consider the role of motivation and perceived learning on students' revising behaviors.",
isbn="978-3-642-39112-5"
}

@book{Aho:72,
    author  = {Alfred V. Aho and Jeffrey D. Ullman},
    title   = {The Theory of Parsing, Translation and Compiling},
    year    = "1972",
    volume  = "1",
    publisher = {Prentice-Hall},
    address = {Englewood Cliffs, NJ}
}

@inproceedings{litman2021fairness,
  title={A fairness evaluation of automated methods for scoring text evidence usage in writing},
  author={Litman, Diane and Zhang, Haoran and Correnti, Richard and Matsumura, Lindsay Clare and Wang, Elaine},
  booktitle={International Conference on Artificial Intelligence in Education},
  pages={255--267},
  year={2021},
  organization={Springer}
}

@article{wei2022chain,
  title={Chain-of-thought prompting elicits reasoning in large language models},
  author={Wei, Jason and Wang, Xuezhi and Schuurmans, Dale and Bosma, Maarten and Xia, Fei and Chi, Ed and Le, Quoc V and Zhou, Denny and others},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={24824--24837},
  year={2022}
}

@book{APA:83,
    author  = {{American Psychological Association}},
    title   = {Publications Manual},
    year    = "1983",
    publisher = {American Psychological Association},
    address = {Washington, DC}
}

@article{Chandra:81,
	author = {Ashok K. Chandra and Dexter C. Kozen and Larry J. Stockmeyer},
	year = "1981",
	title = {Alternation},
	journal = {Journal of the Association for Computing Machinery},
	volume = "28",
	number = "1",
	pages = "114--133",
	doi = "10.1145/322234.322243",
}

@inproceedings{andrew2007scalable,
  title={Scalable training of {L1}-regularized log-linear models},
  author={Andrew, Galen and Gao, Jianfeng},
  booktitle={Proceedings of the 24th International Conference on Machine Learning},
  pages={33--40},
  year={2007},
}

@book{Gusfield:97,
    author  = {Dan Gusfield},
    title   = {Algorithms on Strings, Trees and Sequences},
    year    = "1997",
    publisher = {Cambridge University Press},
    address = {Cambridge, UK}
}

@article{rasooli-tetrault-2015,
    author    = {Mohammad Sadegh Rasooli and Joel R. Tetreault},
    title     = {Yara Parser: {A} Fast and Accurate Dependency Parser},
    journal   = {Computing Research Repository},
    volume    = {arXiv:1503.06733},
    year      = {2015},
    url       = {http://arxiv.org/abs/1503.06733},
    note    = {version 2}
}

@article{Ando2005,
	Acmid = {1194905},
	Author = {Ando, Rie Kubota and Zhang, Tong},
	Issn = {1532-4435},
	Issue_Date = {12/1/2005},
	Journal = {Journal of Machine Learning Research},
	Month = dec,
	Numpages = {37},
	Pages = {1817--1853},
	Publisher = {JMLR.org},
	Title = {A Framework for Learning Predictive Structures from Multiple Tasks and Unlabeled Data},
	Volume = {6},
	Year = {2005}
}


@article{fitzgerald1987research,
  title={Research on revision in writing},
  author={Fitzgerald, Jill},
  journal={Review of educational research},
  volume={57},
  number={4},
  pages={481--506},
  year={1987},
  publisher={Sage Publications Sage CA: Thousand Oaks, CA}
}

@article{hodges1982history,
  title={A history of revision: Theory versus practice},
  author={Hodges, Karen},
  journal={Revising: New essays for teachers of writing},
  pages={24--42},
  year={1982},
  publisher={ERIC}
}

@inproceedings{yen2015writeahead,
  title={WriteAhead: Mining grammar patterns in corpora for assisted writing},
  author={Yen, Tzu-Hsi and Wu, Jian-Cheng and Chang, Jim and Boisson, Joanne and Chang, Jason S},
  booktitle={Proceedings of ACL-IJCNLP 2015 System Demonstrations},
  pages={139--144},
  year={2015}
}

@misc{anonymous,
    title = {Anonymous Publication},
    author = {Anonymous},
    year = {},
}
@article{Beltagy2020Longformer,
  title={Longformer: The Long-Document Transformer},
  author={Iz Beltagy and Matthew E. Peters and Arman Cohan},
  journal={arXiv:2004.05150},
  year={2020},
}
@inproceedings{mu-lim-2022-revision,
    title = "Revision for Concision: A Constrained Paraphrase Generation Task",
    author = "Mu, Wenchuan  and
      Lim, Kwan Hui",
    booktitle = "Proceedings of the Workshop on Text Simplification, Accessibility, and Readability (TSAR-2022)",
    month = dec,
    year = "2022",
    address = "Abu Dhabi, United Arab Emirates (Virtual)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.tsar-1.6",
    pages = "57--76"
}
@article{kashefi2022,
  title={ArgRewrite V.2: an annotated argumentative revisions corpus},
  author={Omid Kashefi and Tazin Afrin and Meghan Dale and Christopher Olshefski and Amanda Godley and Diane Litman and Rebecca Hwa},
  journal={Language Resources and Evaluation},
  year={2022},
  pages={1574-0218},
  url = {https://doi.org/10.1007/s10579-021-09567-z},
  doi = {10.1007/s10579-021-09567-z}
}
@inproceedings{wolf-etal-2020-transformers,
    title = "Transformers: State-of-the-Art Natural Language Processing",
    author = "Thomas Wolf and Lysandre Debut and Victor Sanh and Julien Chaumond and Clement Delangue and Anthony Moi and Pierric Cistac and Tim Rault and Rémi Louf and Morgan Funtowicz and Joe Davison and Sam Shleifer and Patrick von Platen and Clara Ma and Yacine Jernite and Julien Plu and Canwen Xu and Teven Le Scao and Sylvain Gugger and Mariama Drame and Quentin Lhoest and Alexander M. Rush",
    booktitle = "Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing: System Demonstrations",
    month = oct,
    year = "2020",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/2020.emnlp-demos.6",
    pages = "38--45"
}

@article{javid2021ARD,
  title={A ReLU Dense Layer to Improve the Performance of Neural Networks},
  author={Alireza M. Javid and Sandipan Das and Mikael Skoglund and Saikat Chatterjee},
  journal={ICASSP 2021 - 2021 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  year={2021},
  pages={2810-2814}
}

@inproceedings{Wei2019EDA:AugTasks,
    title = {{EDA: Easy data augmentation techniques for boosting performance on text classification tasks}},
    year = {2019},
    booktitle = {EMNLP},
    author = {Wei, Jason and Zou, Kai},
    pages = {6382--6388},
    publisher = {},
    arxivId = {1901.11196}
}
@inproceedings{stab-etal-2018-cross,
    title = "Cross-topic Argument Mining from Heterogeneous Sources",
    author = "Stab, Christian  and
      Miller, Tristan  and
      Schiller, Benjamin  and
      Rai, Pranav  and
      Gurevych, Iryna",
    booktitle = "Proceedings of the 2018 Conference on Empirical Methods in Natural Language Processing",
    month = oct # "-" # nov,
    year = "2018",
    address = "Brussels, Belgium",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/D18-1402",
    doi = "10.18653/v1/D18-1402",
    pages = "3664--3674",
}

@article{zhang2020engaging,
  title={Engaging with automated writing evaluation {(AWE)} feedback on L2 writing: Student perceptions and revisions},
  author={Zhang, Zhe Victor},
  journal={Assessing Writing},
  pages={100439},
  year={2020},
  month= {January},
  volume={43},
  publisher={Elsevier}
}
@inproceedings{yang2017hkh,
  author    = {Diyi Yang and
               Aaron Halfaker and
               Robert E. Kraut and
               Eduard H. Hovy},
  title     = {Identifying Semantic Edit Intentions from Revisions in Wikipedia},
  booktitle = {Proceedings of the 2017 Conference on Empirical Methods in Natural
               Language Processing},
  series    = {EMNLP'17},
  pages     = {9-11},
  year      = {2017},
  month     = {September},
  publisher = 	{Association for Computational Linguistics},
  address = {Copenhagen, Denmark}
}
@inproceedings{gienapp2020-arg-quality,
    title = "Efficient Pairwise Annotation of Argument Quality",
    author = "Gienapp, Lukas  and
      Stein, Benno  and
      Hagen, Matthias  and
      Potthast, Martin",
    booktitle = "Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2020",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2020.acl-main.511",
    doi = "10.18653/v1/2020.acl-main.511",
    pages = "5772--5781",
}

@inproceedings{beigman2020AWE,
    title = "Automated Evaluation of Writing {--} 50 Years and Counting",
    author = "Beigman Klebanov, Beata  and
      Madnani, Nitin",
    booktitle = "Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2020",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2020.acl-main.697",
    doi = "10.18653/v1/2020.acl-main.697",
    pages = "7796--7810",
    abstract = "In this theme paper, we focus on Automated Writing Evaluation (AWE), using Ellis Page{'}s seminal 1966 paper to frame the presentation. We discuss some of the current frontiers in the field and offer some thoughts on the emergent uses of this technology.",
}

@article{shermis2003,
author = {Shermis, Mark and JC, Burstein},
year = {2003},
month = {01},
pages = {},
title = {Automated Essay Scoring: A Cross-Disciplinary Perspective}
}
@book{NLTK,
  title={Natural language processing with Python: analyzing text with the natural language toolkit},
  author={Bird, Steven and Klein, Ewan and Loper, Edward},
  year={2009},
  publisher={" O`Reilly Media, Inc."}
}
@misc{chollet2015keras,
  title={Keras, https://github.com/fchollet/keras, [Online; accessed 10-10-2021].},
  author={Chollet, Francois and others},
  year={2015},
  publisher={GitHub},
  url_={https://github.com/fchollet/keras},
}


@inproceedings{cornegruta2016-BiLSTM,
    title = "Modelling Radiological Language with Bidirectional Long Short-Term Memory Networks",
    author = "Cornegruta, Savelie  and
      Bakewell, Robert  and
      Withey, Samuel  and
      Montana, Giovanni",
    booktitle = "Proceedings of the Seventh International Workshop on Health Text Mining and Information Analysis",
    month = nov,
    year = "2016",
    address = "Auxtin, TX",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/W16-6103",
    doi = "10.18653/v1/W16-6103",
    pages = "17--27",
}

@inproceedings{ghosh-etal-2021-laughing,
    title = "{``}Laughing at you or with you{''}: The Role of Sarcasm in Shaping the Disagreement Space",
    author = "Ghosh, Debanjan  and
      Shrivastava, Ritvik  and
      Muresan, Smaranda",
    booktitle = "Proceedings of the 16th Conference of the European Chapter of the Association for Computational Linguistics: Main Volume",
    month = apr,
    year = "2021",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2021.eacl-main.171",
    pages = "1998--2010",
}

@inproceedings{nelken2006alignment,
    title = "Towards Robust Context-Sensitive Sentence Alignment for Monolingual Corpora",
    author = "Nelken, Rani  and
      Shieber, Stuart M.",
    booktitle = "11th Conference of the {E}uropean Chapter of the Association for Computational Linguistics",
    month = apr,
    year = "2006",
    address = "Trento, Italy",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/E06-1021",
}
@InProceedings{manning2014CoreNLP,
  author    = {Manning, Christopher D. and  Surdeanu, Mihai  and  Bauer, John  and  Finkel, Jenny  and  Bethard, Steven J. and  McClosky, David},
  title     = {The {Stanford} {CoreNLP} Natural Language Processing Toolkit},
  booktitle = {Association for Computational Linguistics (ACL) System Demonstrations},
  year      = {2014},
  pages     = {55--60},
  url       = {http://www.aclweb.org/anthology/P/P14/P14-5010}
}
@inproceedings{eger-etal-2017-neural,
    title = "Neural End-to-End Learning for Computational Argumentation Mining",
    author = "Eger, Steffen  and
      Daxenberger, Johannes  and
      Gurevych, Iryna",
    booktitle = "Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = jul,
    year = "2017",
    address = "Vancouver, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P17-1002",
    doi = "10.18653/v1/P17-1002",
    pages = "11--22"
}
@inproceedings{stab2014g-persuasive,
    title = "Annotating Argument Components and Relations in Persuasive Essays",
    author = "Stab, Christian  and
      Gurevych, Iryna",
    booktitle = "Proceedings of {COLING} 2014, the 25th International Conference on Computational Linguistics: Technical Papers",
    month = aug,
    year = "2014",
    address = "Dublin, Ireland",
    publisher = "Dublin City University and Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/C14-1142",
    pages = "1501--1510",
}
@inproceedings{reimers2019sbd,
    title = "Classification and Clustering of Arguments with Contextualized Word Embeddings",
    author = "Reimers, Nils  and
      Schiller, Benjamin  and
      Beck, Tilman  and
      Daxenberger, Johannes  and
      Stab, Christian  and
      Gurevych, Iryna",
    booktitle = "Proceedings of the 57th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2019",
    address = "Florence, Italy",
    publisher = "Association for Computational Linguistics",
    pages = "567--578"
}
@inproceedings{chakrabarty2019-ampersand,
    title = "{AMPERSAND}: Argument Mining for {PERS}u{A}sive o{N}line Discussions",
    author = "Chakrabarty, Tuhin  and
      Hidey, Christopher  and
      Muresan, Smaranda  and
      McKeown, Kathy  and
      Hwang, Alyssa",
    booktitle = "Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP)",
    month = nov,
    year = "2019",
    address = "Hong Kong, China",
    publisher = "Association for Computational Linguistics",
    pages = "2933--2943"
}
@inproceedings{devlin2019BERT,
    title = "{BERT}: Pre-training of Deep Bidirectional Transformers for Language Understanding",
    author = "Devlin, Jacob  and
      Chang, Ming-Wei  and
      Lee, Kenton  and
      Toutanova, Kristina",
    booktitle = "Proceedings of the 2019 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1 (Long and Short Papers)",
    month = jun,
    year = "2019",
    address = "Minneapolis, Minnesota",
    publisher = "Association for Computational Linguistics",
    pages = "4171--4186"
}
@inproceedings{mikolov2013sc_embedding,
title = {Distributed Representations of Words and Phrases and their Compositionality},
author = {Mikolov, Tomas and Sutskever, Ilya and Chen, Kai and Corrado, Greg S and Dean, Jeff},
booktitle = {Advances in Neural Information Processing Systems 26},
editor = {C. J. C. Burges and L. Bottou and M. Welling and Z. Ghahramani and K. Q. Weinberger},
pages = {3111--3119},
year = {2013},
publisher = {Curran Associates, Inc.}
}

@inproceedings{pennington2014glove,
  author = {Jeffrey Pennington and Richard Socher and Christopher D. Manning},
  booktitle = {Empirical Methods in Natural Language Processing (EMNLP)},
  title = {GloVe: Global Vectors for Word Representation},
  year = {2014},
  pages = {1532--1543}
}
@article{johnes2008wikirevision,
author = {John Jones},
title ={Patterns of Revision in Online Writing: A Study of Wikipedia's Featured Articles},
journal = {Written Communication},
volume = {25},
number = {2},
pages = {262-289},
year = {2008}
}

@article{mchugh2012kappa,
author = {McHugh, Mary},
year = {2012},
month = {10},
pages = {276-82},
title = {Interrater reliability: The kappa statistic},
volume = {22},
journal = {Biochem Med (Zagreb)}
}
@article{ohallaron2014argwriting,
  title={Supporting fifth-grade ELLs’ argumentative writing development},
  author={O’Hallaron, Catherine L},
  journal={Written Communication},
  volume={31},
  number={3},
  pages={304--331},
  year={2014},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}
@article{delapaz2012adolescents,
  title={Adolescents' disciplinary use of evidence, argumentative strategies, and organizational structure in writing about historical controversies},
  author={De La Paz, Susan and Ferretti, Ralph and Wissinger, Daniel and Yee, Laura and MacArthur, Charles},
  journal={Written Communication},
  volume={29},
  number={4},
  pages={412--454},
  year={2012},
  publisher={Sage Publications Sage CA: Los Angeles, CA}
}
@article{wang2018rta,
author = {Wang, Elaine Lin and Matsumura, Lindsay Clare and Correnti, Richard},
year = {2018},
month = {03},
pages = {357-383},
title = {Student Writing Accepted as High-Quality Responses to Analytic Text-Based Writing Tasks},
volume = {118},
journal = {The Elementary School Journal}
}
@article{wang2020eRevise,
author = {Wang, Elaine Lin and Matsumura, Lindsay Clare and Correnti, Richard and Litman, Diane and Zhang, Haoran and Howe, Emily and Magooda, Ahmed and Quintana, Rafael},
year = {2020},
month = {02},
pages = {100449},
volume = {44},
title = {eRevis(ing): Students’ revision of text evidence use in an automated writing evaluation system},
journal = {Assessing Writing}
}
@inproceedings{zhang2019erevise,
  title={eRevise: Using natural language processing to provide formative feedback on text evidence usage in student writing},
  author={Zhang, Haoran and Magooda, Ahmed and Litman, Diane and Correnti, Richard and Wang, Elaine and Matsmura, LC and Howe, Emily and Quintana, Rafael},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={33},
  pages={9619--9625},
  year={2019}
}
@inproceedings{afrin2020RER,
  title={Annotation and Classification of Evidence and Reasoning Revisions in Argumentative Writing},
  author={Afrin, Tazin and Wang, Elaine Lin and Litman, Diane and Matsumura, Lindsay Clare and Correnti, Richard},
  booktitle={Proceedings of the Fifteenth Workshop on Innovative Use of NLP for Building Educational Applications},
  address = {Seattle, Washington, USA (Remote)},
  month = {July},
  year={2020}
}
@inproceedings{afrin2019EditorRole,
  author    = {Tazin Afrin and
               Diane J. Litman},
  title     = {Identifying Editor Roles in Argumentative Writing from Student Revision
               Histories},
  booktitle = {Artificial Intelligence in Education - 20th International Conference,
               {AIED} 2019, Chicago, IL, USA, June 25-29, 2019, Proceedings, Part
               {II}},
  series    = {Lecture Notes in Computer Science},
  volume    = {11626},
  pages     = {9--13},
  publisher = {Springer},
  year      = {2019},
}
@inproceedings{afrin2018improvement,
  title={Annotation and Classification of Sentence-level Revision Improvement},
  author={Afrin, Tazin and Litman, Diane},
  booktitle={Proceedings of the Thirteenth Workshop on Innovative Use of NLP for Building Educational Applications},
  pages={240--246},
  address = {New Orleans, Louisiana},
  month = {June},
  year={2018}
}
@InProceedings{shibani2018kb,
author="Shibani, Antonette and Knight, Simon and Buckingham Shum, Simon",
title="Understanding Revisions in Student Writing Through Revision Graphs",
booktitle="International Conference on Artificial Intelligence in Education",
year="2018",
publisher="Springer International Publishing",
address="Cham",
pages="332--336",
isbn="978-3-319-93846-2"
}
@article{roscoe2013m:writingpal,
  title={Writing Pal: Feasibility of an intelligent writing strategy tutor in the high school classroom.},
  author={Roscoe, Rod D and McNamara, Danielle S},
  journal={Journal of Educational Psychology},
  volume={105},
  number={4},
  pages={1010--1025},
  year={2013},
  publisher={American Psychological Association}
}
@article{roscoe2014writingpal,
  title={The Writing Pal intelligent tutoring system: Usability testing and development},
  author={Roscoe, Rod D and Allen, Laura K and Weston, Jennifer L and Crossley, Scott A and McNamara, Danielle S},
  journal={Computers and Composition},
  volume={34},
  pages={39--59},
  year={2014},
  publisher={Elsevier}
}
@article{crossley2014rm:successful,
  title={What is successful writing? An investigation into the multiple ways writers can write successful essays},
  author={Crossley, Scott A and Roscoe, Rod and McNamara, Danielle S},
  journal={Written Communication},
  volume={31},
  number={2},
  pages={184--214},
  year={2014},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}
@book{biddle2013role,
  title={Role Theory: Expectations, Identities, and Behaviors},
  author={Biddle, Bruce J},
  year={2013},
  publisher={Academic Press}
}
@BOOK{gini1912,
   author = {{Gini}, C.},
    title = "{Variabilit{\`a} e mutabilit{\`a}}",
publisher = {Reprinted in Memorie di metodologica statistica (Ed.~Pizetti E, Salvemini, T).~Rome: Libreria Eredi Virgilio Veschi},
     year = 1912,
   adsurl = {http://adsabs.harvard.edu/abs/1912vamu.book.....G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@inproceedings{yang2015wr,
  title={Weakly Supervised Role Identification in Teamwork Interactions},
  author={Diyi Yang and Miaomiao Wen and Carolyn Penstein Ros{\'e}},
  booktitle={Proceedings of the 53rd Annual Meeting of the Association for Computational Linguistics and the 7th International Joint Conference on Natural Language Processing (Volume 1: Long Papers)},
  pages={1671--1680},
  publisher = {Association for Computational Linguistics},
  address = {Beijing, China},
  month = {July},
  year={2015}
}
@article{fisher2006sw,
  title={You Are Who You Talk To: Detecting Roles in Usenet Newsgroups},
  author={Danyel Fisher and Marc A. Smith and Howard T. Welser},
  journal={Proceedings of the 39th Annual Hawaii International Conference on System Sciences (HICSS'06)},
  year={2006},
  volume={3},
  pages={59b-59b}
}
@inproceedings{kittur2008k,
 author = {Kittur, Aniket and Kraut, Robert E.},
 title = {Harnessing the Wisdom of Crowds in Wikipedia: Quality Through Coordination},
 booktitle = {Proceedings of the 2008 ACM Conference on Computer Supported Cooperative Work},
 series = {CSCW '08},
 year = {2008},
 isbn = {978-1-60558-007-4},
 location = {San Diego, CA, USA},
 pages = {37--46},
 numpages = {10},
 url = {http://doi.acm.org/10.1145/1460563.1460572},
 doi = {10.1145/1460563.1460572},
 acmid = {1460572},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {collaboration, collective intelligence, coordination, distributed cognition, social computing, wiki, wikipedia},
}
@inproceedings{roder2015bh,
 author = {R\"{o}der, Michael and Both, Andreas and Hinneburg, Alexander},
 title = {Exploring the Space of Topic Coherence Measures},
 booktitle = {Proceedings of the Eighth ACM International Conference on Web Search and Data Mining},
 series = {WSDM '15},
 year = {2015},
 isbn = {978-1-4503-3317-7},
 location = {Shanghai, China},
 pages = {399--408},
 numpages = {10},
 url_ = {http://doi.acm.org/10.1145/2684822.2685324},
 doi_ = {10.1145/2684822.2685324},
 acmid = {2685324},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {topic coherence, topic evaluation, topic model},
}
@inproceedings{warncke-wang2013cr,
 author = {Warncke-Wang, Morten and Cosley, Dan and Riedl, John},
 title = {Tell Me More: An Actionable Quality Model for Wikipedia},
 booktitle = {Proceedings of the 9th International Symposium on Open Collaboration},
 series = {WikiSym '13},
 year = {2013},
 isbn = {978-1-4503-1852-5},
 location = {Hong Kong, China},
 pages = {8:1--8:10},
 articleno = {8},
 numpages = {10},
 url = {http://doi.acm.org/10.1145/2491055.2491063},
 doi = {10.1145/2491055.2491063},
 acmid = {2491063},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {Wikipedia, classification, flaw detection, information quality, machine learning, modelling},
}
@article{blei2003nj,
 author = {Blei, David M. and Ng, Andrew Y. and Jordan, Michael I.},
 title = {Latent Dirichlet Allocation},
 journal = {The Journal of Machine Learning Research},
 volume = {3},
 month = {March},
 year = {2003},
 issn = {1532-4435},
 pages = {993--1022},
 numpages = {30},
 url_ = {http://dl.acm.org/citation.cfm?id=944919.944937},
 publisher = {JMLR.org},
}
@inproceedings{yamangil2008compression,
 author = {Yamangil, Elif and Nelken, Rani},
 title = {Mining Wikipedia Revision Histories for Improving Sentence Compression},
 booktitle = {Proceedings of the 46th Annual Meeting of the Association for Computational Linguistics on Human Language Technologies: Short Papers},
 series = {HLT-Short '08},
 year = {2008},
 location = {Columbus, Ohio},
 pages = {137--140},
 numpages = {4},
 url = {http://dl.acm.org/citation.cfm?id=1557690.1557726},
 acmid = {1557726},
 publisher = {Association for Computational Linguistics},
 address = {Stroudsburg, PA, USA},
}
@inproceedings{felice2016bb,
  title={Automatic extraction of learner errors in esl sentences using linguistically enhanced alignments},
  author={Felice, Mariano and Bryant, Christopher and Briscoe, Ted},
  booktitle={Proceedings of COLING 2016, the 26th International Conference on Computational Linguistics: Technical Papers},
  pages={825--835},
  year={2016}
}
@inproceedings{dahlmeier2012n,
 author = {Dahlmeier, Daniel and Ng, Hwee Tou},
 title = {Better Evaluation for Grammatical Error Correction},
 booktitle = {Proceedings of the 2012 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies},
 series = {NAACL HLT '12},
 year = {2012},
 location = {Montreal, Canada},
 pages = {568--572},
 numpages = {5},
 url = {http://dl.acm.org/citation.cfm?id=2382029.2382118},
 publisher = {Association for Computational Linguistics},
 address = {Stroudsburg, PA, USA},
} 
@article{sommers1980,
 author = {Nancy Sommers},
 journal = {College Composition and Communication},
 number = {4},
 pages = {378-388},
 publisher = {National Council of Teachers of English},
 title = {Revision Strategies of Student Writers and Experienced Adult Writers},
 volume = {31},
 year = {1980}
}
@inproceedings{javanmardi2011ml,
 author = {Javanmardi, Sara and McDonald, David W. and Lopes, Cristina V.},
 title = {Vandalism Detection in Wikipedia: A High-performing, Feature-rich Model and Its Reduction Through Lasso},
 booktitle = {Proceedings of the 7th International Symposium on Wikis and Open Collaboration},
 series = {WikiSym '11},
 year = {2011},
 location = {Mountain View, California},
 pages = {82--90},
 numpages = {9},
 publisher = {ACM},
 address = {New York, NY, USA},
} 
@inproceedings{adler2011dm,
  author="Adler, B. Thomas and de Alfaro, Luca and Mola-Velasco, Santiago M. and Rosso, Paolo and West, Andrew G.",
editor="Gelbukh, Alexander",
title="Wikipedia Vandalism Detection: Combining Natural Language, Metadata, and Reputation Features",
booktitle="Computational Linguistics and Intelligent Text Processing",
series = {CICLing '11},
year="2011",
publisher="Springer Berlin Heidelberg",
address="Berlin, Heidelberg",
pages="277--288",
}
@misc{ets-writing-mentor,
 title = {{ETS} Writing Mentor, https://mentormywriting.org/, [Online; accessed 02-06-2019].},
 author = {Writing Mentor, The},
 year = {2016},
 url_ = {https://mentormywriting.org/},
}
@article{turnitin,
 title = {http://turnitin.com/. [Online; accessed 03-18-2018].},
 author = {Turnitin},
 year = {2014},
 url = {http://turnitin.com/},
}

@misc{elireview,
 title = {https://elireview.com. [Online; accessed 02-06-2019].},
 title_ = {[Online; accessed 02-06-2019].},
 author = {Eli Review, The},
 year = {2014},
 url_ = {https://elireview.com},
}

@article{wells2013smb,
 author = {Wells,Jaclyn M. and Sousa, Morgan and Martini, Mia  and Brizee, Allen},
 title = {Steps for revising your paper},
 year = {2013},
 url = {http://owl.english.purdue.edu/owl/resource/561/05.},
} 
@article{paulus1999,
title = "The effect of peer and teacher feedback on student writing",
journal = "Journal of Second Language Writing",
volume = "8",
number = "3",
pages = "265 - 289",
year = "1999",
issn = "1060-3743",
author = "Trena M. Paulus",
}
@article{chawla2002bhk,
 author = {Chawla, Nitesh V. and Bowyer, Kevin W. and Hall, Lawrence O. and Kegelmeyer, W. Philip},
 title = {SMOTE: Synthetic Minority Over-sampling Technique},
 journal = {Journal of Artificial Intelligence Research},
 issue_date = {January 2002},
 volume = {16},
 number = {1},
 month = {January},
 year = {2002},
 pages = {321--357},
 numpages = {37},
 publisher = {AI Access Foundation},
 address = {USA},
} 
@article{scikit-learn,
 title={Scikit-learn: Machine Learning in {P}ython},
 author={Pedregosa, F. and Varoquaux, G. and Gramfort, A. and Michel, V.
         and Thirion, B. and Grisel, O. and Blondel, M. and Prettenhofer, P.
         and Weiss, R. and Dubourg, V. and Vanderplas, J. and Passos, A. and
         Cournapeau, D. and Brucher, M. and Perrot, M. and Duchesnay, E.},
 journal={Journal of Machine Learning Research},
 volume={12},
 pages={2825--2830},
 year={2011}
}
@inproceedings{li2015specificity,
  title		= {Fast and Accurate Prediction of Sentence Specificity},
  author	= {Li, Junyi Jessy and Nenkova, Ani},
  booktitle = {Proceedings of the Twenty-Ninth Conference on Artificial Intelligence (AAAI)},
  month     = {January},
  year      = {2015},
  pages		= {2281--2287},
}
@inproceedings{welser2011ckl,
 author = {Welser, Howard T. and Cosley, Dan and Kossinets, Gueorgi and Lin, Austin and Dokshin, Fedor and Gay, Geri and Smith, Marc},
 title = {Finding Social Roles in Wikipedia},
 booktitle = {Proceedings of the 2011 iConference},
 series = {iConference '11},
 year = {2011},
 isbn = {978-1-4503-0121-3},
 location = {Seattle, Washington, USA},
 pages = {122--129},
 numpages = {8},
 url_ = {http://doi.acm.org/10.1145/1940761.1940778},
 doi_ = {10.1145/1940761.1940778},
 acmid = {1940778},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {Wikipedia, online community, social networks, social roles, structural signatures},
}
@article{liu2011r,
 author = {Liu, Jun and Ram, Sudha},
 title = {Who Does What: Collaboration Patterns in the Wikipedia and Their Impact on Article Quality},
 journal = {ACM Transactions on Management Information Systems},
 volume = {2},
 number = {2},
 month = {July},
 year = {2011},
 pages = {1--23},
 articleno = {11},
 numpages = {23},
 url_ = {http://doi.acm.org/10.1145/1985347.1985352},
 doi_ = {10.1145/1985347.1985352},
 acmid = {1985352},
 publisher = {ACM},
 address = {New York, USA},
 keywords = {Wikipedia, article quality, collaboration pattern},
}
@inproceedings{arazy2015ony,
 author = {Arazy, Ofer and Ortega, Felipe and Nov, Oded and Yeo, Lisa and Balila, Adam},
 title = {Functional Roles and Career Paths in Wikipedia},
 booktitle = {Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work $\&$ Social Computing},
 series = {CSCW '15},
 year = {2015},
 isbn = {978-1-4503-2922-4},
 location = {Vancouver, BC, Canada},
 pages = {1092--1105},
 numpages = {14},
 url_ = {http://doi.acm.org/10.1145/2675133.2675257},
 acmid = {2675257},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {functional roles, organizational structure, peer-production, role transitions, wikipedia},
}
@inproceedings{yang2016hkh,
  title = {Who Did What: Editor Role Identification in Wikipedia.},
  author = {Yang, Diyi and Halfaker, Aaron and Kraut, Robert E. and Hovy, Eduard H.},
  booktitle = {Tenth International AAAI Conference on Web and Social Media},
  series = {ICWSM},
  isbn = {978-1-57735-758-2},
  keywords = {editor role wikipedia},
  pages = {446-455},
  publisher = {AAAI Press},
  year = 2016
}

@article{faigley1981w,
author = {Faigley, Lester and Witte, Stephen},
year = {1981},
month = {December},
pages = {400--414},
title = {Analyzing Revision},
volume = {32},
number = {4},
journal = {College Composition and Communication}
}
@article{landis77,
  author = {Landis, J. Richard and Koch, Gary},
  biburl = {https://www.bibsonomy.org/bibtex/22d0223b09906393f1cfb4e4be99476ee/andiv},
  journal = {Biometrics},
  keywords = {Cohens Kappa agreement inter rater},
  number = 1,
  publisher = {International Biometric Society},
  timestamp = {2014-11-20T10:37:43.000+0100},
  title = {The Measurement of Observer Agreement for Categorical Data},
  volume = 33,
  pages = {159-174},
  year = 1977
}

@article{myers1986,
author = {Myers, Eugene},
year = {1986},
_month = {November},
pages = {251-266},
title = {An O(ND) Difference Algorithm and Its Variations},
volume = {1},
journal = {Algorithmica}
}
@inproceedings{bronner2012m,
 author = {Bronner, Amit and Monz, Christof},
 title = {User Edits Classification Using Document Revision Histories},
 booktitle = {Proceedings of the 13th Conference of the European Chapter of the Association for Computational Linguistics},
 series = {EACL '12},
 year = {2012},
 isbn = {978-1-937284-19-0},
 address = {Avignon, France},
 pages = {356--366},
 numpages = {11},
 url = {http://dl.acm.org/citation.cfm?id=2380816.2380860},
 acmid = {2380860},
 publisher = {Association for Computational Linguistics},
}
@article{leacock2010c,
author = {Leacock, Claudia and Chodorow, Martin and Gamon, Michael and Tetreault, Joel},
year = {2010},
volume = 3,
number = 1,
pages = {1--134},
title = {Automated Grammatical Error Detection for Language Learners, Second Edition},
journal = {Synthesis Lectures on Human Language Technologies}
}
@inproceedings{yannakoudakis2011b,
 author = {Yannakoudakis, Helen and Briscoe, Ted and Medlock, Ben},
 title = {A New Dataset and Method for Automatically Grading ESOL Texts},
 booktitle = {Proceedings of the 49th Annual Meeting of the Association for Computational Linguistics: Human Language Technologies},
 series = {HLT '11},
 volume = {1},
 year = {2011},
 isbn = {978-1-932432-87-9},
 address = {Portland, Oregon},
 pages = {180--189},
 numpages = {10},
 url = {http://dl.acm.org/citation.cfm?id=2002472.2002496},
 acmid = {2002496},
 _publisher = {Association for Computational Linguistics},
 _address = {Stroudsburg, PA, USA},
}
@inproceedings{falakmasir2014a,
author = {Falakmasir, Mohammad and Ashley, Kevin and Schunn, Christian and Litman, Diane},
title = {Identifying Thesis and Conclusion Statements in Student Essays to Scaffold Peer Review},
booktitle = {International Conference on Intelligent Tutoring Systems},
series = {ITS 2014},
month = {June},
year = {2014},
publisher = {Springer},
address = {},
pages = {254--259},
}
@inproceedings{persing2016n,
  author = 	{Persing, Isaac and Ng, Vincent},
  title = 	{End-to-End Argumentation Mining in Student Essays},
  booktitle = 	{Proceedings of the 2016 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies},
  series = {NAACL-HLT'16},
  year = 	{2016},
  publisher = 	{Association for Computational Linguistics},
  pages = 	{1384--1394},
  month = {June},
  address = 	{San Diego, California},
  doi_ = 	{10.18653/v1/N16-1164},
  url_ = 	{http://aclanthology.coli.uni-saarland.de/pdf/N/N16/N16-1164.pdf}
}
@article{burstein2003m,
 author = {Burstein, Jill and Marcu, Daniel and Knight, Kevin},
 title = {Finding the WRITE Stuff: Automatic Identification of Discourse Structure in Student Essays},
 journal = {IEEE Intelligent Systems},
 issue_date = {January 2003},
 volume = {18},
 number = {1},
 month = {January},
 year = {2003},
 issn = {1541-1672},
 pages = {32--39},
 numpages = {8},
 url_ = {http://dx.doi.org/10.1109/MIS.2003.1179191},
 doi_ = {10.1109/MIS.2003.1179191},
 acmid = {642323},
 publisher = {IEEE Educational Activities Department},
 address = {Piscataway, NJ, USA},
 keywords = {discourse analysis, discourse annotation, machine learning, text classification, automated essay evaluation, educational technology},
}

@InProceedings{dahlmeier2013n,
  author    = {Dahlmeier, Daniel  and  Ng, Hwee Tou  and  Wu, Siew Mei},
  title     = {Building a Large Annotated Corpus of Learner English: The NUS Corpus of Learner English},
  booktitle = {Proceedings of the Eighth Workshop on Innovative Use of NLP for Building Educational Applications},
  month     = {June},
  year      = {2013},
  address   = {Atlanta, Georgia},
  publisher = {Association for Computational Linguistics},
  pages     = {22--31},
  url       = {http://www.aclweb.org/anthology/W13-1703}
}


@article{fleiss1971,
  author = {Fleiss, Joseph L.},
  biburl = {https://www.bibsonomy.org/bibtex/2506a1115df044659165a488a75f9e449/folke},
  journal = {Psychological Bulletin},
  keywords = {inter-rater measure reliability},
  number = 5,
  _month = {November},
  pages = {378--382},
  timestamp = {2009-03-31T11:05:45.000+0200},
  title = {{Measuring nominal scale agreement among many raters}},
  volume = 76,
  year = {1971},
}
@unpublished{Zhang2017thesis,
           month = {September},
           title = {TOWARDS BUILDING AN INTELLIGENT REVISION ASSISTANT FOR ARGUMENTATIVE WRITINGS},
          author = {Fan Zhang},
            year = {2017},
        keywords = {revision, argumentative writing, automatic identification, ArgRewrite}
}

@inproceedings{zhang2014alignment,
    title = "Sentence-level Rewriting Detection",
    author = "Zhang, Fan  and
      Litman, Diane",
    booktitle = "Proceedings of the Ninth Workshop on Innovative Use of {NLP} for Building Educational Applications",
    month = jun,
    year = "2014",
    address = "Baltimore, Maryland",
    publisher = "Association for Computational Linguistics",
    pages = "149--154",
}
@InProceedings{zhang2016hl,
  author = 	"Zhang, Fan and Hwa, Rebecca and Litman, Diane and B. Hashemi, Homa",
  title = 	"ArgRewrite: A Web-based Revision Assistant for Argumentative Writings",
  booktitle = 	"Proceedings of the 2016 Conference of the North American Chapter of the      Association for Computational Linguistics: Demonstrations    ",
  year = 	"2016",
  publisher = 	"Association for Computational Linguistics",
  pages = 	"37--41",
  address = 	"San Diego, California",
}
@inproceedings{zhang2016l-context,
    title = "Using Context to Predict the Purpose of Argumentative Writing Revisions",
    author = "Zhang, Fan  and
      Litman, Diane",
    booktitle = "Proceedings of the 2016 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies",
    month = jun,
    year = "2016",
    address = "San Diego, California",
    publisher = "Association for Computational Linguistics",
    pages = "1424--1430",
}
@inproceedings{zhang2015l,
	author = {Zhang,Fan and Litman,Diane},
	title = {Annotation and Classification of Argumentative Writing Revisions},
  booktitle = {Proceedings of the 10th Workshop on Innovative Use of NLP for Building Educational Applications},
  address = {Denver, Colorado},
  year = {2015},
  month = {June},
  pages = {133-143},
  publisher = {Association for Computational Linguistics}
}
@InProceedings{xue2014h,
  author    = {Xue, Huichao  and  Hwa, Rebecca},
  title     = {Improved Correction Detection in Revised ESL Sentences},
  booktitle = {Proceedings of the 52nd Annual Meeting of the Association for Computational Linguistics (Volume 2: Short Papers)},
  month     = {June},
  year      = {2014},
  address   = {Baltimore, MD, USA},
  publisher = {Association for Computational Linguistics},
  pages     = {599--604},
  url_       = {http://www.aclweb.org/anthology/P14-2098}
}
@InProceedings{zhang2017hh,
  author = 	"Zhang, Fan
		and Hashemi, Homa
		and Hwa, Rebecca
		and Litman, Diane",
  title = 	"A Corpus of Annotated Revisions for Studying Argumentative Writing",
  booktitle = 	"Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
  year = 	"2017",
  publisher = 	"Association for Computational Linguistics",
  pages = 	"1568--1578",
  location = 	"Vancouver, Canada",
  doi_ = 	"10.18653/v1/P17-1144",
  url_ = 	"http://aclanthology.coli.uni-saarland.de/pdf/P/P17/P17-1144.pdf"
}
@misc{zhang2017joint,
    title={A Joint Identification Approach for Argumentative Writing Revisions},
    author={Fan Zhang and Diane Litman},
    year={2017},
    eprint={1703.00089},
    archivePrefix={arXiv},
    primaryClass={cs.CL}
}
@ARTICLE{attali2006b,
    author = {Yigal Attali and Jill Burstein},
    title = {The Automated Essay Scoring with E-Rater V.2},
    journal = {Journal of Technology, Learning, and Assessment},
    year = {2006},
    volume = {4},
    number = {3},
}
@Misc{grammarly,
    title = {http://www.grammarly.com. [Online; accessed 02-06-2019].},
    author = {Grammarly},
    year = {2016},
    url_ = {http://www.grammarly.com},
}
@inproceedings{tan2014l,
  author    = {Chenhao Tan and Lillian Lee},
  title     = {A Corpus of Sentence-level Revisions in Academic Writing: {A} Step
               towards Understanding Statement Strength in Communication},
  booktitle = {Proceedings of the 52nd Annual Meeting of the Association for Computational
               Linguistics},
  month = {June}, 
  year = {2014}, 
  address = {Baltimore, MD, USA},
  Volume = {2: Short Papers},
  pages     = {403--408},
}

@inproceedings{remse2016msAESW,
  author = 	{Remse, Madeline
		and Mesgar, Mohsen
		and Strube, Michael},
  title = 	{Feature-Rich Error Detection in Scientific Writing Using Logistic Regression},
  booktitle = {Proceedings of the 11th Workshop on Innovative Use of {NLP} for Building Educational Applications, BEA@NAACL-HLT 2016, June 16, 2016, San Diego, California, {USA}},
  year = 	{2016},
  pages = 	{162--171},
  location = 	{San Diego, CA},
  publisher = 	{Association for Computational Linguistics}
}
@inproceedings{daudaravicius2016bv,
  author    = {Vidas Daudaravicius and
               Rafael E. Banchs and
               Elena Volodina and
               Courtney Napoles},
  title     = {A Report on the Automatic Evaluation of Scientific Writing Shared Task},
  booktitle = {Proceedings of the 11th Workshop on Innovative Use of {NLP} for Building Educational Applications, BEA@NAACL-HLT 2016, June 16, 2016, San Diego, California, {USA}},
  pages     = {53--62},
  year      = {2016},
  url       = {http://aclweb.org/anthology/W/W16/W16-0506.pdf}
}

@article{early2014s,
title = "A study of a multiple component feedback approach to substantive revision for secondary ELL and multilingual writers",
author = "Early, {Jessica Singer} and Christina Saidy",
year = "2014",
doi = "10.1007/s11145-013-9483-y",
volume = "27",
pages = "995--1014",
journal = "Reading and Writing",
issn = "0922-4777",
publisher = "Springer Netherlands",
number = "6",
}

@inproceedings{dolan2005b,
author = {Dolan, Bill and Brockett, Chris},
title = {Automatically Constructing a Corpus of Sentential Paraphrases},
booktitle = {Third International Workshop on Paraphrasing (IWP2005)},
year = {2005},
month = {January},
publisher = {Asia Federation of Natural Language Processing},
url_ = {https://www.microsoft.com/en-us/research/publication/automatically-constructing-a-corpus-of-sentential-paraphrases/},
address = {Jeju island, Korea},
pages = {9--16},
}

@inproceedings{daxenberger2012g,
	author = {Johannes Daxenberger and Iryna Gurevych},
	title = {A Corpus-Based Study of Edit Categories in Featured and Non-Featured Wikipedia Articles},
	booktitle = {Proceedings of the 24th International Conference on Computational
Linguistics},
	series = {COLING '12},
    month = {December},
	year = {2012},
	pages = {711--726},
	address = {Mumbai, India},
}
@inproceedings{daxenbergerG13g,
  author    = {Johannes Daxenberger and
               Iryna Gurevych},
  title     = {Automatically Classifying Edit Categories in Wikipedia Revisions},
  booktitle = {Proceedings of the 2013 Conference on Empirical Methods in Natural
               Language Processing},
  series = {EMNLP '13},
  pages     = {578--589},
  month = {October},
  year      = {2013},
  address = {Seattle, Washington, USA},
  publisher = {Association for Computational Linguistics},
  url_       = {http://aclweb.org/anthology/D/D13/D13-1055.pdf}
}
@article{viera2005g,
title = "Understanding interobserver agreement: The kappa statistic",
author = "Viera, {Anthony J.} and Garrett, {Joanne M.}",
year = "2005",
month = "5",
volume = "37",
pages = "360--363",
journal = "Family Medicine",
issn = "0742-3225",
publisher = "Society of Teachers of Family Medicine",
number = "5",
}

@InProceedings{hyeju2014m,
  author    = {Jang, Hyeju  and  Piergallini, Mario  and  Wen, Miaomiao  and  Rose, Carolyn},
  title     = {Conversational Metaphors in Use: Exploring the Contrast between Technical and Everyday Notions of Metaphor},
  booktitle = {Proceedings of the Second Workshop on Metaphor in NLP},
  month     = {June},
  year      = {2014},
  address   = {Baltimore, MD},
  publisher = {Association for Computational Linguistics},
  pages     = {1--10},
  url       = {http://www.aclweb.org/anthology/W14-2301}
}

@inproceedings{rizzo2011t, year = {2011}, title = {{NERD}: evaluating named entity recognition tools in the web of data}, author = {{R}izzo, {G}iuseppe and {T}roncy, {R}apha{\"e}l}, booktitle = {{ISWC} 2011, {W}orkshop on {W}eb {S}cale {K}nowledge {E}xtraction ({WEKEX}'11), {O}ctober 23-27, 2011, {B}onn, {G}ermany}, address = {{B}onn, {GERMANY}}, month = {10}, url = {http://www.eurecom.fr/publication/3517} }

@InProceedings{ghosh2014m,
  author    = {Ghosh, Debanjan  and  Muresan, Smaranda  and  Wacholder, Nina  and  Aakhus, Mark  and  Mitsui, Matthew},
  title     = {Analyzing Argumentative Discourse Units in Online Interactions},
  booktitle = {Proceedings of the First Workshop on Argumentation Mining},
  month     = {June},
  year      = {2014},
  address   = {Baltimore, Maryland},
  publisher = {Association for Computational Linguistics},
  pages     = {39--48},
  url       = {http://www.aclweb.org/anthology/W14-2106}
}
@article{fitzgerald1987,
 ISSN = {00346543, 19351046},
 URL = {http://www.jstor.org/stable/1170433},
 abstract = {Views of revision and its role in writing have changed dramatically over the last two decades. This article first presents a historical perspective on revision and suggests a contemporary definition of revision. Next, it reviews research methods for examining revision. The evolving methods mirror the recent reconceptualization of revision by enabling investigation of the following: meaningful revision activity, not just editorial actions; the revision process as well as the revision products; and revision as it occurs at several points in writing. Findings from research on revision are synthesized, conclusions about the results are given, and limitations of the research are examined.},
 author = {Jill Fitzgerald},
 journal = {Review of Educational Research},
 number = {4},
 pages = {481--506},
 publisher = {[Sage Publications, Inc., American Educational Research Association]},
 title = {Research on Revision in Writing},
 volume = {57},
 year = {1987}
}
@article{flower1981hcs,
 ISSN = {0010096X},
 URL = {http://www.jstor.org/stable/357381},
 author = {Linda Flower and John R. Hayes and Linda Carey and Karen Schriver and James Stratman},
 journal = {College Composition and Communication},
 number = {1},
 pages = {16--55},
 publisher = {National Council of Teachers of English},
 title = {Detection, Diagnosis, and the Strategies of Revision},
 volume = {37},
 year = {1986}
}

@book{shermis2013AESbook,
  title={Handbook of automated essay evaluation: Current applications and new directions},
  author={Shermis, Mark D and Burstein, Jill},
  year={2013},
  publisher={Routledge}
}
@article{graham2015AWE,
  title={Research-based writing practices and the common core: Meta-analysis and meta-synthesis},
  author={Graham, Steve and Harris, Karen R and Santangelo, Tanya},
  journal={The Elementary School Journal},
  volume={115},
  number={4},
  pages={498--522},
  year={2015},
  publisher={University of Chicago Press Chicago, IL}
}
@book{toulmin_2003, place={Cambridge}, edition={2}, title={The Uses of Argument}, publisher={Cambridge University Press}, author={Toulmin, Stephen E.}, 
year={2003}
}
@inproceedings{barzilay2003alignment,
 author = {Barzilay, Regina and Elhadad, Noemie},
 title = {Sentence Alignment for Monolingual Comparable Corpora},
 booktitle = {Proceedings of the 2003 Conference on Empirical Methods in Natural Language Processing},
 series = {EMNLP '03},
 year = {2003},
 pages = {25--32},
 numpages = {8},
 url = {https://doi.org/10.3115/1119355.1119359},
 doi_ = {10.3115/1119355.1119359},
 publisher = {Association for Computational Linguistics},
 address = {Stroudsburg, PA, USA},
}
@InProceedings{hashemi2014tool,
author="Hashemi, Homa B.
and Schunn, Christian D.",
title="A Tool for Summarizing Students' Changes across Drafts",
booktitle="Intelligent Tutoring Systems",
year="2014",
publisher="Springer International Publishing",
address="Cham",
pages="679--682",
url = {https://link.springer.com/chapter/10.1007/978-3-319-07221-0\_105}
}

@InProceedings{tan2015alignment,
  author = 	"Tan, Ping Ping and Verspoor, Karin and Miller, Tim",
  title = 	"Structural Alignment as the Basis to Improve Significant Change Detection in Versioned Sentences",
  booktitle = 	"Proceedings of the Australasian Language Technology Association Workshop 2015",
  year = 	"2015",
  pages = 	"101--109",
  location = 	"Parramatta, Australia",
  url = 	"http://aclweb.org/anthology/U15-1012"
}
@inproceedings{jiang2020alignment,
    title = "Neural {CRF} Model for Sentence Alignment in Text Simplification",
    author = "Jiang, Chao  and
      Maddela, Mounica  and
      Lan, Wuwei  and
      Zhong, Yang  and
      Xu, Wei",
    booktitle = "Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2020",
    address = "Online",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/2020.acl-main.709",
    pages = "7943--7960"
}
@article{xu2015-text-simplification,
    title = "Problems in Current Text Simplification Research: New Data Can Help",
    author = "Xu, Wei  and
      Callison-Burch, Chris  and
      Napoles, Courtney",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "3",
    year = "2015",
    url = "https://www.aclweb.org/anthology/Q15-1021",
    doi = "10.1162/tacl_a_00139",
    pages = "283--297"
}
@inproceedings{zhang-lapata-2017-sentence,
    title = "Sentence Simplification with Deep Reinforcement Learning",
    author = "Zhang, Xingxing  and
      Lapata, Mirella",
    booktitle = "Proceedings of the 2017 Conference on Empirical Methods in Natural Language Processing",
    month = sep,
    year = "2017",
    address = "Copenhagen, Denmark",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/D17-1062",
    doi = "10.18653/v1/D17-1062",
    pages = "584--594"
}
@inproceedings{conijn2020dzw-revisionprocess,
    title = "A Process-oriented Dataset of Revisions during Writing",
    author = "Conijn, Rianne  and
      Dux Speltz, Emily  and
      van Zaanen, Menno  and
      Van Waes, Luuk  and
      Chukharev-Hudilainen, Evgeny",
    booktitle = "Proceedings of The 12th Language Resources and Evaluation Conference",
    month = may,
    year = "2020",
    address = "Marseille, France",
    publisher = "European Language Resources Association",
    url = "https://www.aclweb.org/anthology/2020.lrec-1.45",
    pages = "363--368",
    language = "English",
    ISBN = "979-10-95546-34-4",
}
@InProceedings{faruqui2018wikiatomic,
  author = 	"Faruqui, Manaal
		and Pavlick, Ellie
		and Tenney, Ian
		and Das, Dipanjan",
  title = 	"WikiAtomicEdits: A Multilingual Corpus of Wikipedia Edits for Modeling Language and Discourse",
  booktitle = 	"Proceedings of the 2018 Conference on Empirical Methods in Natural Language Processing",
  year = 	"2018",
  publisher = 	"Association for Computational Linguistics",
  pages = 	"305--315",
  location = 	"Brussels, Belgium",
  url = 	"http://aclweb.org/anthology/D18-1028"
}
@misc{yin2018edit-represent,
    title={Learning to Represent Edits},
    author={Pengcheng Yin and Graham Neubig and Miltiadis Allamanis and Marc Brockschmidt and Alexander L. Gaunt},
    year={2018},
    eprint={1810.13337},
    archivePrefix={arXiv},
    primaryClass={cs.LG}
}
@inproceedings{trautmann2020fineargument,
  title={Fine-Grained Argument Unit Recognition and Classification.},
  author={Trautmann, Dietrich and Daxenberger, Johannes and Stab, Christian and Sch{\"u}tze, Hinrich and Gurevych, Iryna},
  booktitle={AAAI},
  pages={9048--9056},
  year={2020}
}
@inproceedings{chernodub2019targer,
    title = "{TARGER}: Neural Argument Mining at Your Fingertips",
    author = "Chernodub, Artem  and
      Oliynyk, Oleksiy  and
      Heidenreich, Philipp  and
      Bondarenko, Alexander  and
      Hagen, Matthias  and
      Biemann, Chris  and
      Panchenko, Alexander",
    booktitle = "Proceedings of the 57th Annual Meeting of the Association for Computational Linguistics: System Demonstrations",
    month = jul,
    year = "2019",
    address = "Florence, Italy",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P19-3031",
    doi = "10.18653/v1/P19-3031",
    pages = "195--200",
}
@inproceedings{daxenberger2017-claim,
    title = "What is the Essence of a Claim? Cross-Domain Claim Identification",
    author = "Daxenberger, Johannes  and
      Eger, Steffen  and
      Habernal, Ivan  and
      Stab, Christian  and
      Gurevych, Iryna",
    booktitle = "Proceedings of the 2017 Conference on Empirical Methods in Natural Language Processing",
    month = sep,
    year = "2017",
    address = "Copenhagen, Denmark",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/D17-1218",
    doi = "10.18653/v1/D17-1218",
    pages = "2055--2066"
}

@inproceedings{collobert2008multi-task-nlp,
author = {Collobert, Ronan and Weston, Jason},
title = {A Unified Architecture for Natural Language Processing: Deep Neural Networks with Multitask Learning},
year = {2008},
isbn = {9781605582054},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/1390156.1390177},
doi = {10.1145/1390156.1390177},
booktitle = {Proceedings of the 25th International Conference on Machine Learning},
pages = {160–167},
numpages = {8},
location = {Helsinki, Finland},
series = {ICML ’08}
}

@article{fleckenstein2023automated,
  title={Automated feedback and writing: A multi-level meta-analysis of effects on students' performance},
  author={Fleckenstein, Johanna and Liebenow, Lucas W and Meyer, Jennifer},
  journal={Frontiers in Artificial Intelligence},
  volume={6},
  pages={1162454},
  year={2023},
  publisher={Frontiers Media SA}
}


@article{correnti2013rta,
author = {Correnti, Richard and Matsumura, Lindsay Clare and Hamilton, Laura and Wang, Elaine},
title = {Assessing Students' Skills at Writing Analytically in Response to Texts},
journal = {The Elementary School Journal},
volume = {114},
number = {2},
pages = {142-177},
year = {2013},
doi = {10.1086/671936},

URL = { 
    
        https://doi.org/10.1086/671936
    
    

},
eprint = { 
    
        https://doi.org/10.1086/671936
    
    

}
,
    abstract = { AbstractDespite the importance of writing analytically in response to texts, there are few assessments measuring students' mastery of this skill. This manuscript describes the development of a response-to-text assessment (RTA) intended for use in research. In a subsequent validity investigation we examined whether the RTA distinguished among classrooms in students' ability to write analytically in response to text and whether measures of teaching predicted this variation. We demonstrate that the RTA was correlated with the state standardized assessment, but did not overlap with this accountability test completely and, additionally, that more variation between classrooms existed on the RTA. Students' opportunities for reasoning and extended writing in the classroom were significantly associated with RTA scores. The findings suggest that the RTA can be a valuable tool for conducting research on students' attainment of analytic writing skills and for understanding how teaching relates to student achievement on these skills. }
}



@book{kuhn2017argue,
  title={Argue with me: Argument as a path to developing students' thinking and writing},
  author={Kuhn, Deanna and Hemberger, Laura and Khait, Valerie},
  year={2017},
  publisher={Routledge}
}
@book{anderson2023revision,
  title={Revision decisions: Talking through sentences and beyond},
  author={Anderson, Jeff and Dean, Deborah},
  year={2023},
  publisher={Routledge}
}

@article{rahimi2017assessing,
  title={Assessing students’ use of evidence and organization in response-to-text writing: Using natural language processing for rubric-based automated scoring},
  author={Rahimi, Zahra and Litman, Diane and Correnti, Richard and Wang, Elaine and Matsumura, Lindsay Clare},
  journal={International Journal of Artificial Intelligence in Education},
  volume={27},
  number={4},
  pages={694--728},
  year={2017},
  publisher={Springer}
}

@inproceedings{li-etal-2024-using,
    title = "Using Large Language Models to Assess Young Students{'} Writing Revisions",
    author = "Li, Tianwen  and
      Liu, Zhexiong  and
      Matsumura, Lindsay  and
      Wang, Elaine  and
      Litman, Diane  and
      Correnti, Richard",
    editor = {Kochmar, Ekaterina  and
      Bexte, Marie  and
      Burstein, Jill  and
      Horbach, Andrea  and
      Laarmann-Quante, Ronja  and
      Tack, Ana{\"\i}s  and
      Yaneva, Victoria  and
      Yuan, Zheng},
    booktitle = "Proceedings of the 19th Workshop on Innovative Use of NLP for Building Educational Applications (BEA 2024)",
    month = jun,
    year = "2024",
    address = "Mexico City, Mexico",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2024.bea-1.30",
    pages = "365--380",
    abstract = "Although effective revision is the crucial component of writing instruction, few automated writing evaluation (AWE) systems specifically focus on the quality of the revisions students undertake. In this study we investigate the use of a large language model (GPT-4) with Chain-of-Thought (CoT) prompting for assessing the quality of young students{'} essay revisions aligned with the automated feedback messages they received. Results indicate that GPT-4 has significant potential for evaluating revision quality, particularly when detailed rubrics are included that describe common revision patterns shown by young writers. However, the addition of CoT prompting did not significantly improve performance. Further examination of GPT-4{'}s scoring performance across various levels of student writing proficiency revealed variable agreement with human ratings. The implications for improving AWE systems focusing on young students are discussed.",
}


@inproceedings{afrin2023predicting,
    title = "Predicting Desirable Revisions of Evidence and Reasoning in Argumentative Writing",
    author = "Afrin, Tazin  and
      Litman, Diane",
    editor = "Vlachos, Andreas  and
      Augenstein, Isabelle",
    booktitle = "Findings of the Association for Computational Linguistics: EACL 2023",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.findings-eacl.193",
    doi = "10.18653/v1/2023.findings-eacl.193",
    pages = "2550--2561",
    abstract = "We develop models to classify desirable evidence and desirable reasoning revisions in student argumentative writing. We explore two ways to improve classifier performance {--} using the essay context of the revision, and using the feedback students received before the revision. We perform both intrinsic and extrinsic evaluation for each of our models and report a qualitative analysis. Our results show that while a model using feedback information improves over a baseline model, models utilizing context - either alone or with feedback - are the most successful in identifying desirable revisions.",
}

@article{murtagh1991multilayer,
  title={Multilayer perceptrons for classification and regression},
  author={Murtagh, Fionn},
  journal={Neurocomputing},
  volume={2},
  number={5-6},
  pages={183--197},
  year={1991},
  publisher={Elsevier}
}

@article{bertalign2022,
    author = {Liu, Lei and Zhu, Min},
    title = "{Bertalign: Improved word embedding-based sentence alignment for Chinese–English parallel corpora of literary texts}",
    journal = {Digital Scholarship in the Humanities},
    volume = {38},
    number = {2},
    pages = {621-634},
    year = {2022},
    month = {12},
    abstract = "{Bertalign is designed to improve sentence alignment accuracy for Chinese–English parallel corpora of literary texts. Aligning bilingual literary texts is not trivial, since most of the translation is interpretative and not based on 1-to-1 mappings between source and target sentences. Existing alignment methods highlight 1-to-1 links while having difficulty coping with 1-to-many and many-to-many alignments that are common in literary texts. To overcome the weaknesses of current approaches, we propose a novel two-step algorithm for bilingual sentence alignment. The first step finds the optimal paths for 1-to-1 alignments based on the top-k most semantically similar target sentences for each source sentence using the bidirectional encoder representations from transformer-based cross-lingual word embeddings. The second step relies on search paths found in the previous step to recover all valid alignments with more than one sentence on each side of the bilingual text. A comprehensive experiment was conducted on a newly built Chinese–English literary parallel corpus and a large-scale publicly available bilingual corpus of the Bible to compare the performance of Bertalign with five baseline systems: Gale-Church, Hunalign, Bleualign, Bleurtalign, and Vecalign. The results show that Bertalign achieves the highest accuracy in terms of F1 score on the two evaluation datasets than previous methods.}",
    issn = {2055-7671},
    doi = {10.1093/llc/fqac089},
    url = {https://doi.org/10.1093/llc/fqac089},
    eprint = {https://academic.oup.com/dsh/article-pdf/38/2/621/50488021/fqac089.pdf},
}





@book{guo2023automated,
  title={Automated written corrective feedback in Research Paper Revision: The good, the bad, and the missing},
  author={Guo, Qian and Feng, Ruiling and Hua, Yuanfang},
  year={2023},
  publisher={Routledge}
}

@article{fu2024review,
  title={A review of AWE feedback: Types, learning outcomes, and implications},
  author={Fu, Qing-Ke and Zou, Di and Xie, Haoran and Cheng, Gary},
  journal={Computer Assisted Language Learning},
  volume={37},
  number={1-2},
  pages={179--221},
  year={2024},
  publisher={Taylor \& Francis}
}

@incollection{correnti2024supporting,
  title={Supporting Students' Text-Based Evidence Use via Formative Automated Writing and Revision Assessment},
  author={Correnti, Rip and Wang, Elaine Lin and Matsumura, Lindsay Clare and Litman, Diane and Liu, Zhexiong and Li, Tianwen},
  booktitle={The Routledge international handbook of automated essay evaluation},
  pages={221--243},
  year={2024},
  publisher={Routledge}
}

@article{huawei2023systematic,
  title={A systematic review of automated writing evaluation systems},
  author={Huawei, Shi and Aryadoust, Vahid},
  journal={Education and Information Technologies},
  volume={28},
  number={1},
  pages={771--795},
  year={2023},
  publisher={Springer}
}

@incollection{burstein2020expanding,
  title={Expanding automated writing evaluation},
  author={Burstein, Jill and Riordan, Brian and McCaffrey, Daniel},
  booktitle={Handbook of automated scoring},
  pages={329--346},
  year={2020},
  publisher={Chapman and Hall/CRC}
}


@article{na2022awe,
author = {Na Zhai and Xiaomei Ma},
title = {Automated writing evaluation (AWE) feedback: a systematic investigation of college students’ acceptance},
journal = {Computer Assisted Language Learning},
volume = {35},
number = {9},
pages = {2817--2842},
year = {2022},
publisher = {Routledge},
doi = {10.1080/09588221.2021.1897019},
URL = {    
        https://doi.org/10.1080/09588221.2021.1897019

},
eprint = {     
        https://doi.org/10.1080/09588221.2021.1897019

}
}

@article{wilson2021automated,
  title={Automated feedback and automated scoring in the elementary grades: Usage, attitudes, and associations with writing outcomes in a districtwide implementation of MI Write},
  author={Wilson, Joshua and Huang, Yue and Palermo, Corey and Beard, Gaysha and MacArthur, Charles A},
  journal={International Journal of Artificial Intelligence in Education},
  volume={31},
  number={2},
  pages={234--276},
  year={2021},
  publisher={Springer}
}

@inproceedings{shibani2020constructing,
  title={Constructing automated revision graphs: A novel visualization technique to study student writing},
  author={Shibani, Antonette},
  booktitle={Artificial Intelligence in Education: 21st International Conference, AIED 2020, Ifrane, Morocco, July 6--10, 2020, Proceedings, Part II 21},
  pages={285--290},
  year={2020},
  organization={Springer}
}

@inproceedings{pennington-etal-2014-glove,
    title = "{G}lo{V}e: Global Vectors for Word Representation",
    author = "Pennington, Jeffrey  and
      Socher, Richard  and
      Manning, Christopher",
    editor = "Moschitti, Alessandro  and
      Pang, Bo  and
      Daelemans, Walter",
    booktitle = "Proceedings of the 2014 Conference on Empirical Methods in Natural Language Processing ({EMNLP})",
    month = oct,
    year = "2014",
    address = "Doha, Qatar",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/D14-1162",
    doi = "10.3115/v1/D14-1162",
    pages = "1532--1543",
}

@inproceedings{litman2022argrewrite,
author = {Litman, Diane and Afrin, Tazin and Kashefi, Omid and Olshefski, Christopher and Godley, Amanda and Hwa, Rebecca},
title = {An Automated Writing Evaluation System for Supporting Self-monitored Revising},
year = {2022},
isbn = {978-3-031-11643-8},
publisher = {Springer-Verlag},
address = {Berlin, Heidelberg},
url = {https://doi.org/10.1007/978-3-031-11644-5_52},
doi = {10.1007/978-3-031-11644-5_52},
abstract = {This paper presents the design and evaluation of an automated writing evaluation system that integrates natural language processing (NLP) and user interface design to support students in an important writing skill, namely, self-monitored revising. Results from a classroom deployment suggest that NLP can accurately analyze where and what kind of revisions students make across paper drafts, that students engage in self-monitored revising, and that the interfaces for visualizing the NLP results are perceived by students to be useful.},
booktitle = {Artificial Intelligence  in Education: 23rd International Conference, AIED 2022, Durham, UK, July 27–31, 2022, Proceedings, Part I},
pages = {581–587},
numpages = {7},
keywords = {Writing, Revision, Natural language processing},
location = {Durham, United Kingdom}
}

@inproceedings{mayfield2018districtwide,
  title={Districtwide implementations outperform isolated use of automated feedback in high school writing},
  author={Mayfield, Elijah and Butler, Stephanie},
  booktitle={Proceedings of the International Conference of the Learning Sciences (Industry and Commercial Track)},
  pages={23--27},
  year={2018}
}

@article{foltz2017data,
  title={Data mining large-scale formative writing},
  author={Foltz, Peter W and Rosenstein, Mark},
  journal={Handbook of learning analytics},
  volume={199},
  pages={199--210},
  year={2017}
}

@article{keys1994development,
  title={The development of scientific reasoning skills in conjunction with collaborative writing assignments: An interpretive study of six ninth-grade students},
  author={Keys, Carolyn W},
  journal={Journal of Research in Science Teaching},
  volume={31},
  number={9},
  pages={1003--1022},
  year={1994},
  publisher={Wiley Online Library}
}

@inproceedings{liu2015-multi-task-IR,
    title = "Representation Learning Using Multi-Task Deep Neural Networks for Semantic Classification and Information Retrieval",
    author = "Liu, Xiaodong  and
      Gao, Jianfeng  and
      He, Xiaodong  and
      Deng, Li  and
      Duh, Kevin  and
      Wang, Ye-yi",
    booktitle = "Proceedings of the 2015 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies",
    month = may # "{--}" # jun,
    year = "2015",
    address = "Denver, Colorado",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/N15-1092",
    doi = "10.3115/v1/N15-1092",
    pages = "912--921",
}
@inproceedings{dong2015-multi-MT,
    title = "Multi-Task Learning for Multiple Language Translation",
    author = "Dong, Daxiang  and
      Wu, Hua  and
      He, Wei  and
      Yu, Dianhai  and
      Wang, Haifeng",
    booktitle = "Proceedings of the 53rd Annual Meeting of the Association for Computational Linguistics and the 7th International Joint Conference on Natural Language Processing (Volume 1: Long Papers)",
    month = jul,
    year = "2015",
    address = "Beijing, China",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P15-1166",
    doi = "10.3115/v1/P15-1166",
    pages = "1723--1732",
}
@inproceedings{schulz2018-multi-argmining,
    title = "Multi-Task Learning for Argumentation Mining in Low-Resource Settings",
    author = "Schulz, Claudia  and
      Eger, Steffen  and
      Daxenberger, Johannes  and
      Kahse, Tobias  and
      Gurevych, Iryna",
    booktitle = "Proceedings of the 2018 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 2 (Short Papers)",
    month = jun,
    year = "2018",
    address = "New Orleans, Louisiana",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/N18-2006",
    doi = "10.18653/v1/N18-2006",
    pages = "35--41",
}
@inproceedings{lugini2018-argumentMTL,
    title = "Argument Component Classification for Classroom Discussions",
    author = "Lugini, Luca  and
      Litman, Diane",
    booktitle = "Proceedings of the 5th Workshop on Argument Mining",
    month = nov,
    year = "2018",
    address = "Brussels, Belgium",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/W18-5208",
    doi = "10.18653/v1/W18-5208",
    pages = "57--67",
}
@inproceedings{ruder2019latentMTL,
  title={Latent multi-task architecture learning},
  author={Ruder, Sebastian and Bingel, Joachim and Augenstein, Isabelle and S{\o}gaard, Anders},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={33},
  pages={4822--4829},
  year={2019}
}
@inproceedings{choi2017coarseMTL,
    title = "Coarse-to-Fine Question Answering for Long Documents",
    author = "Choi, Eunsol  and
      Hewlett, Daniel  and
      Uszkoreit, Jakob  and
      Polosukhin, Illia  and
      Lacoste, Alexandre  and
      Berant, Jonathan",
    booktitle = "Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = jul,
    year = "2017",
    address = "Vancouver, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P17-1020",
    doi = "10.18653/v1/P17-1020",
    pages = "209--220",
}
@inproceedings{zhang2018AEScoattention,
    title = "Co-Attention Based Neural Network for Source-Dependent Essay Scoring",
    author = "Zhang, Haoran  and
      Litman, Diane",
    booktitle = "Proceedings of the Thirteenth Workshop on Innovative Use of {NLP} for Building Educational Applications",
    month = jun,
    year = "2018",
    address = "New Orleans, Louisiana",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/W18-0549",
    doi = "10.18653/v1/W18-0549",
    pages = "399--409",
}


@inproceedings{ghosh2020YoungArgument,
    title = "An Exploratory Study of Argumentative Writing by Young Students: A transformer-based Approach",
    author = "Ghosh, Debanjan  and
      Beigman Klebanov, Beata  and
      Song, Yi",
    booktitle = "Proceedings of the Fifteenth Workshop on Innovative Use of NLP for Building Educational Applications",
    month = jul,
    year = "2020",
    address = "Seattle, WA, USA â†’ Online",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/2020.bea-1.14",
    pages = "145--150",
}


@inproceedings{stab2014identifying,
  title={Identifying argumentative discourse structures in persuasive essays},
  author={Stab, Christian and Gurevych, Iryna},
  booktitle={Proceedings of the 2014 conference on empirical methods in natural language processing (EMNLP)},
  pages={46--56},
  year={2014}
}

@inproceedings{zhang2016using,
  title={Using context to predict the purpose of argumentative writing revisions},
  author={Zhang, Fan and Litman, Diane},
  booktitle={Proceedings of the 2016 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies},
  pages={1424--1430},
  year={2016}
}

@inproceedings{putra2021parsing,
  title={Parsing argumentative structure in English-as-foreign-language essays},
  author={Putra, Jan Wira Gotama and Teufel, Simone and Tokunaga, Takenobu},
  booktitle={Proceedings of the 16th Workshop on Innovative Use of NLP for Building Educational Applications},
  pages={97--109},
  year={2021}
}

@inproceedings{song2020discourse,
  title={Discourse self-attention for discourse element identification in argumentative student essays},
  author={Song, Wei and Song, Ziyao and Fu, Ruiji and Liu, Lizhen and Cheng, Miaomiao and Liu, Ting},
  booktitle={Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)},
  pages={2820--2830},
  year={2020}
}

@inproceedings{fischer2020royal,
  title={The Royal Society Corpus 6.0: providing 300+ years of scientific writing for humanistic study},
  author={Fischer, Stefan and Knappen, J{\"o}rg and Menzel, Katrin and Teich, Elke},
  booktitle={Proceedings of the Twelfth Language Resources and Evaluation Conference},
  pages={794--802},
  year={2020}
}

@inproceedings{bizzoni2021diffusion,
  title={The diffusion of scientific terms--tracing individuals’ influence in the history of science for English},
  author={Bizzoni, Yuri and Degaetano-Ortlieb, Stefania and Menzel, Katrin and Teich, Elke},
  booktitle={Proceedings of the 5th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature},
  pages={120--127},
  year={2021}
}

@inproceedings{krielke2022tracing,
  title={Tracing Syntactic Change in the Scientific Genre: Two Universal Dependency-parsed Diachronic Corpora of Scientific English and German},
  author={Krielke, Marie-Pauline and Talamo, Luigi and Fawzi, Mahmoud and Knappen, J{\"o}rg},
  booktitle={Proceedings of the Thirteenth Language Resources and Evaluation Conference},
  pages={4808--4816},
  year={2022}
}

@article{xu2018understanding,
  title={Understanding online revisions in L2 writing: A computer keystroke-log perspective},
  author={Xu, Cuiqin},
  journal={System},
  volume={78},
  pages={104--114},
  year={2018},
  publisher={Elsevier}
}

@inproceedings{bhat2020towards,
  title={Towards modeling revision requirements in wikiHow instructions},
  author={Bhat, Irshad and Anthonio, Talita and Roth, Michael},
  booktitle={Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)},
  pages={8407--8414},
  year={2020}
}

@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}

@article{zhai2022chatgpt,
  title={ChatGPT user experience: Implications for education},
  author={Zhai, Xiaoming},
  journal={Available at SSRN 4312418},
  year={2022}
}

@article{christiano2017deep,
  title={Deep reinforcement learning from human preferences},
  author={Christiano, Paul F and Leike, Jan and Brown, Tom and Martic, Miljan and Legg, Shane and Amodei, Dario},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}

@inproceedings{brown2020language,
 author = {Tom B. Brown and
Benjamin Mann and
Nick Ryder and
Melanie Subbiah and
Jared Kaplan and
Prafulla Dhariwal and
Arvind Neelakantan and
Pranav Shyam and
Girish Sastry and
Amanda Askell and
Sandhini Agarwal and
Ariel Herbert{-}Voss and
Gretchen Krueger and
Tom Henighan and
Rewon Child and
Aditya Ramesh and
Daniel M. Ziegler and
Jeffrey Wu and
Clemens Winter and
Christopher Hesse and
Mark Chen and
Eric Sigler and
Mateusz Litwin and
Scott Gray and
Benjamin Chess and
Jack Clark and
Christopher Berner and
Sam McCandlish and
Alec Radford and
Ilya Sutskever and
Dario Amodei},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/nips/BrownMRSKDNSSAA20.bib},
 booktitle = {Advances in Neural Information Processing Systems 33: Annual Conference
on Neural Information Processing Systems 2020, NeurIPS 2020, December
6-12, 2020, virtual},
 editor = {Hugo Larochelle and
Marc'Aurelio Ranzato and
Raia Hadsell and
Maria{-}Florina Balcan and
Hsuan{-}Tien Lin},
 timestamp = {Tue, 19 Jan 2021 00:00:00 +0100},
 title = {Language Models are Few-Shot Learners},
 url = {https://proceedings.neurips.cc/paper/2020/hash/1457c0d6bfcb4967418bfb8ac142f64a-Abstract.html},
 year = {2020}
}

@misc{palm,
 author = {Chowdhery, Aakanksha and Narang, Sharan and Devlin, Jacob and Bosma, Maarten and Mishra, Gaurav and Roberts, Adam and Barham, Paul and Chung, Hyung Won and Sutton, Charles and Gehrmann, Sebastian and Schuh, Parker and Shi, Kensen and Tsvyashchenko, Sasha and Maynez, Joshua and Rao, Abhishek and Barnes, Parker and Tay, Yi and Shazeer, Noam and Prabhakaran, Vinodkumar and Reif, Emily and Du, Nan and Hutchinson, Ben and Pope, Reiner and Bradbury, James and Austin, Jacob and Isard, Michael and Gur-Ari, Guy and Yin, Pengcheng and Duke, Toju and Levskaya, Anselm and Ghemawat, Sanjay and Dev, Sunipa and Michalewski, Henryk and Garcia, Xavier and Misra, Vedant and Robinson, Kevin and Fedus, Liam and Zhou, Denny and Ippolito, Daphne and Luan, David and Lim, Hyeontaek and Zoph, Barret and Spiridonov, Alexander and Sepassi, Ryan and Dohan, David and Agrawal, Shivani and Omernick, Mark and Dai, Andrew M. and Pillai, Thanumalayan Sankaranarayana and Pellat, Marie and Lewkowycz, Aitor and Moreira, Erica and Child, Rewon and Polozov, Oleksandr and Lee, Katherine and Zhou, Zongwei and Wang, Xuezhi and Saeta, Brennan and Diaz, Mark and Firat, Orhan and Catasta, Michele and Wei, Jason and Meier-Hellstern, Kathy and Eck, Douglas and Dean, Jeff and Petrov, Slav and Fiedel, Noah},
 copyright = {Creative Commons Attribution 4.0 International},
 keywords = {Computation and Language (cs.CL), FOS: Computer and information sciences, FOS: Computer and information sciences},
 publisher = {arXiv},
 title = {PaLM: Scaling Language Modeling with Pathways},
 year = {2022},
 url = {https://arxiv.org/abs/2204.02311}
}

@misc{instructgpt,
 author = {Ouyang, Long and Wu, Jeff and Jiang, Xu and Almeida, Diogo and Wainwright, Carroll L. and Mishkin, Pamela and Zhang, Chong and Agarwal, Sandhini and Slama, Katarina and Ray, Alex and Schulman, John and Hilton, Jacob and Kelton, Fraser and Miller, Luke and Simens, Maddie and Askell, Amanda and Welinder, Peter and Christiano, Paul and Leike, Jan and Lowe, Ryan},
 copyright = {arXiv.org perpetual, non-exclusive license},
 keywords = {Computation and Language (cs.CL), Artificial Intelligence (cs.AI), Machine Learning (cs.LG), FOS: Computer and information sciences, FOS: Computer and information sciences},
 publisher = {arXiv},
 title = {Training language models to follow instructions with human feedback},
 year = {2022},
 url = {https://arxiv.org/abs/2203.02155}
}

@article{ouyang2022training,
  title={Training language models to follow instructions with human feedback},
  author={Ouyang, Long and Wu, Jeff and Jiang, Xu and Almeida, Diogo and Wainwright, Carroll L and Mishkin, Pamela and Zhang, Chong and Agarwal, Sandhini and Slama, Katarina and Ray, Alex and others},
  journal={arXiv preprint arXiv:2203.02155},
  year={2022}
}

@article{fu2017zero,
  title={Zero-shot learning on semantic class prototype graph},
  author={Fu, Zhenyong and Xiang, Tao and Kodirov, Elyor and Gong, Shaogang},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={40},
  number={8},
  pages={2009--2022},
  year={2017},
  publisher={IEEE}
}

@inproceedings{wang2018zero,
  title={Zero-shot recognition via semantic embeddings and knowledge graphs},
  author={Wang, Xiaolong and Ye, Yufei and Gupta, Abhinav},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={6857--6866},
  year={2018}
}

@inproceedings{cot_wei,
 author = {Wei, Jason and Wang, Xuezhi and Schuurmans, Dale and Bosma, Maarten and Chi, Ed and Le, Quoc and Zhou, Denny},
 booktitle = {Thirty-sixth Conference on Neural Information Processing Systems (NeurIPS 2022)},
 title = {Chain of Thought Prompting Elicits Reasoning in Large Language Models},
 year = {2022},
 url = {https://arxiv.org/abs/2201.11903}
}

@misc{qin2023chatgpt,
      title={Is ChatGPT a General-Purpose Natural Language Processing Task Solver?}, 
      author={Chengwei Qin and Aston Zhang and Zhuosheng Zhang and Jiaao Chen and Michihiro Yasunaga and Diyi Yang},
      year={2023},
      eprint={2302.06476},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@article{bang2023multitask,
  title={A multitask, multilingual, multimodal evaluation of chatgpt on reasoning, hallucination, and interactivity},
  author={Bang, Yejin and Cahyawijaya, Samuel and Lee, Nayeon and Dai, Wenliang and Su, Dan and Wilie, Bryan and Lovenia, Holy and Ji, Ziwei and Yu, Tiezheng and Chung, Willy and others},
  journal={arXiv preprint arXiv:2302.04023},
  year={2023}
}

@article{yang2023mm,
  title={MM-REACT: Prompting ChatGPT for Multimodal Reasoning and Action},
  author={Yang, Zhengyuan and Li, Linjie and Wang, Jianfeng and Lin, Kevin and Azarnasab, Ehsan and Ahmed, Faisal and Liu, Zicheng and Liu, Ce and Zeng, Michael and Wang, Lijuan},
  journal={arXiv preprint arXiv:2303.11381},
  year={2023}
}

@article{Sanh2019DistilBERTAD,
  title={DistilBERT, a distilled version of BERT: smaller, faster, cheaper and lighter},
  author={Victor Sanh and Lysandre Debut and Julien Chaumond and Thomas Wolf},
  journal={ArXiv},
  year={2019},
  volume={abs/1910.01108}
}

@article{reimers2019sentence,
  title={Sentence-bert: Sentence embeddings using siamese bert-networks},
  author={Reimers, Nils and Gurevych, Iryna},
  journal={arXiv preprint arXiv:1908.10084},
  year={2019}
}

@inproceedings{liu-etal-2022-imagearg,
    title = "{I}mage{A}rg: A Multi-modal Tweet Dataset for Image Persuasiveness Mining",
    author = "Liu, Zhexiong  and
      Guo, Meiqi  and
      Dai, Yue  and
      Litman, Diane",
    booktitle = "Proceedings of the 9th Workshop on Argument Mining",
    month = oct,
    year = "2022",
    address = "Online and in Gyeongju, Republic of Korea",
    publisher = "International Conference on Computational Linguistics",
    url = "https://aclanthology.org/2022.argmining-1.1",
    pages = "1--18",
    abstract = "The growing interest in developing corpora of persuasive texts has promoted applications in automated systems, e.g., debating and essay scoring systems; however, there is little prior work mining image persuasiveness from an argumentative perspective. To expand persuasiveness mining into a multi-modal realm, we present a multi-modal dataset, ImageArg, consisting of annotations of image persuasiveness in tweets. The annotations are based on a persuasion taxonomy we developed to explore image functionalities and the means of persuasion. We benchmark image persuasiveness tasks on ImageArg using widely-used multi-modal learning methods. The experimental results show that our dataset offers a useful resource for this rich and challenging topic, and there is ample room for modeling improvement.",
}

@article{bengio2000neural,
  title={A neural probabilistic language model},
  author={Bengio, Yoshua and Ducharme, R{\'e}jean and Vincent, Pascal},
  journal={Advances in neural information processing systems},
  volume={13},
  year={2000}
}

@article{merity2016pointer,
  title={Pointer sentinel mixture models},
  author={Merity, Stephen and Xiong, Caiming and Bradbury, James and Socher, Richard},
  journal={arXiv preprint arXiv:1609.07843},
  year={2016}
}

@article{devlin2018bert,
  title={Bert: Pre-training of deep bidirectional transformers for language understanding},
  author={Devlin, Jacob and Chang, Ming-Wei and Lee, Kenton and Toutanova, Kristina},
  journal={arXiv preprint arXiv:1810.04805},
  year={2018}
}

@inproceedings{kojima2022large,
  author       = {Takeshi Kojima and
                  Shixiang Shane Gu and
                  Machel Reid and
                  Yutaka Matsuo and
                  Yusuke Iwasawa},
  title        = {Large Language Models are Zero-Shot Reasoners},
  booktitle    = {NeurIPS},
  year         = {2022},
  url          = {http://papers.nips.cc/paper\_files/paper/2022/hash/8bb0d291acd4acf06ef112099c16f326-Abstract-Conference.html},
  timestamp    = {Thu, 11 May 2023 17:08:21 +0200},
  biburl       = {https://dblp.org/rec/conf/nips/KojimaGRMI22.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}


@article{gao2020pile,
  title={The pile: An 800gb dataset of diverse text for language modeling},
  author={Gao, Leo and Biderman, Stella and Black, Sid and Golding, Laurence and Hoppe, Travis and Foster, Charles and Phang, Jason and He, Horace and Thite, Anish and Nabeshima, Noa and others},
  journal={arXiv preprint arXiv:2101.00027},
  year={2020}
}

@article{min2022rethinking,
  title={Rethinking the Role of Demonstrations: What Makes In-Context Learning Work?},
  author={Min, Sewon and Lyu, Xinxi and Holtzman, Ari and Artetxe, Mikel and Lewis, Mike and Hajishirzi, Hannaneh and Zettlemoyer, Luke},
  journal={arXiv preprint arXiv:2202.12837},
  year={2022}
}

@article{liu2021makes,
  title={What Makes Good In-Context Examples for GPT-$3 $?},
  author={Liu, Jiachang and Shen, Dinghan and Zhang, Yizhe and Dolan, Bill and Carin, Lawrence and Chen, Weizhu},
  journal={arXiv preprint arXiv:2101.06804},
  year={2021}
}

@article{liu2023pre,
  title={Pre-train, prompt, and predict: A systematic survey of prompting methods in natural language processing},
  author={Liu, Pengfei and Yuan, Weizhe and Fu, Jinlan and Jiang, Zhengbao and Hayashi, Hiroaki and Neubig, Graham},
  journal={ACM Computing Surveys},
  volume={55},
  number={9},
  pages={1--35},
  year={2023},
  publisher={ACM New York, NY}
}

@article{he2023icl,
  title={ICL-D3IE: In-Context Learning with Diverse Demonstrations Updating for Document Information Extraction},
  author={He, Jiabang and Wang, Lei and Hu, Yi and Liu, Ning and Liu, Hui and Xu, Xing and Shen, Heng Tao},
  journal={arXiv preprint arXiv:2303.05063},
  year={2023}
}

@article{wu2023visual,
  title={Visual chatgpt: Talking, drawing and editing with visual foundation models},
  author={Wu, Chenfei and Yin, Shengming and Qi, Weizhen and Wang, Xiaodong and Tang, Zecheng and Duan, Nan},
  journal={arXiv preprint arXiv:2303.04671},
  year={2023}
}

@inproceedings{zhang2017corpus,
  title={A corpus of annotated revisions for studying argumentative writing},
  author={Zhang, Fan and Hashemi, Homa B and Hwa, Rebecca and Litman, Diane},
  booktitle={Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={1568--1578},
  year={2017}
}

@inproceedings{zhang2016argrewrite,
  title={Argrewrite: A web-based revision assistant for argumentative writings},
  author={Zhang, Fan and Hwa, Rebecca and Litman, Diane and Hashemi, Homa B},
  booktitle={Proceedings of the 2016 conference of the north american chapter of the association for computational linguistics: Demonstrations},
  pages={37--41},
  year={2016}
}

@article{correnti2013assessing,
  title={Assessing students' skills at writing analytically in response to texts},
  author={Correnti, Richard and Matsumura, Lindsay Clare and Hamilton, Laura and Wang, Elaine},
  journal={The Elementary School Journal},
  volume={114},
  number={2},
  pages={142--177},
  year={2013},
  publisher={University of Chicago Press Chicago, IL}
}

@article{wang2020erevis,
  title={eRevis (ing): Students’ revision of text evidence use in an automated writing evaluation system},
  author={Wang, Elaine Lin and Matsumura, Lindsay Clare and Correnti, Richard and Litman, Diane and Zhang, Haoran and Howe, Emily and Magooda, Ahmed and Quintana, Rafael},
  journal={Assessing Writing},
  volume={44},
  pages={100449},
  year={2020},
  publisher={Elsevier}
}


@article{luo2023chatgpt,
  title={Chatgpt as a factual inconsistency evaluator for abstractive text summarization},
  author={Luo, Zheheng and Xie, Qianqian and Ananiadou, Sophia},
  journal={arXiv preprint arXiv:2303.15621},
  year={2023}
}

@article{johnson2019billion,
  title={Billion-scale similarity search with {GPUs}},
  author={Johnson, Jeff and Douze, Matthijs and J{\'e}gou, Herv{\'e}},
  journal={IEEE Transactions on Big Data},
  volume={7},
  number={3},
  pages={535--547},
  year={2019},
  publisher={IEEE}
}

@article{liu2019roberta,
  title={Roberta: A robustly optimized bert pretraining approach},
  author={Liu, Yinhan and Ott, Myle and Goyal, Naman and Du, Jingfei and Joshi, Mandar and Chen, Danqi and Levy, Omer and Lewis, Mike and Zettlemoyer, Luke and Stoyanov, Veselin},
  journal={arXiv preprint arXiv:1907.11692},
  year={2019}
}

@inproceedings{wang2022iteratively,
  title={Iteratively prompt pre-trained language models for chain of thought},
  author={Wang, Boshi and Deng, Xiang and Sun, Huan},
  booktitle={Proceedings of the 2022 Conference on Empirical Methods in Natural Language Processing},
  pages={2714--2730},
  year={2022}
}

@article{Zhou2023ACS,
  title={A Comprehensive Survey on Pretrained Foundation Models: A History from BERT to ChatGPT},
  author={Ce Zhou and Qian Li and Chen Li and Jun Yu and Yixin Liu and Guan Wang and Kaichao Zhang and Cheng Ji and Qi Yan and Lifang He and Hao Peng and Jianxin Li and Jia Wu and Ziwei Liu and Pengtao Xie and Caiming Xiong and Jian Pei and Philip S. Yu and Lichao},
  journal={ArXiv},
  year={2023},
  volume={abs/2302.09419}
}

@book{tindale1999acts,
  title={Acts of arguing: A rhetorical model of argument},
  author={Tindale, Christopher W},
  year={1999},
  publisher={State University of New York Press}
}

@article{liu2022bertalign,
  title={Bertalign: Improved word embedding-based sentence alignment for Chinese--English parallel corpora of literary texts},
  author={Liu, Lei and Zhu, Min},
  journal={Digital Scholarship in the Humanities},
  year={2022}
}


@book{toulmin1958uses,
  title={The Uses of Argument},
  author={Toulmin, Stephen Edelston},
  year={1958},
  publisher={Cambridge university press}
}

@book{reznitskaya2008learning,
  title={Learning to think well: Application of argument schema theory to literacy instruction},
  author={Reznitskaya, Alina and Anderson, Richard C and Dong, Ting and Li, Yuan and Kim, Il-Hee and Kim, So-Young},
  year={2008},
  publisher={The Guilford Press}
}

@article{Li2023EvaluatingCI,
  title={Evaluating ChatGPT's Information Extraction Capabilities: An Assessment of Performance, Explainability, Calibration, and Faithfulness},
  author={Bo Li and Gexiang Fang and Yang Yang and Quansen Wang and Wei Ye and Wen Zhao and Shikun Zhang},
  journal={ArXiv},
  year={2023},
  volume={abs/2304.11633}
}

@article{Yang2023ExploringTL,
  title={Exploring the Limits of ChatGPT for Query or Aspect-based Text Summarization},
  author={Xianjun Yang and Yan Li and Xinlu Zhang and Haifeng Chen and Wei Cheng},
  journal={ArXiv},
  year={2023},
  volume={abs/2302.08081}
}




@inproceedings{zhang2017word,
  title={Word Embedding for Response-To-Text Assessment of Evidence},
  author={Zhang, Haoran and Litman, Diane},
  booktitle={Proceedings of ACL 2017, Student Research Workshop},
  pages={75--81},
  year={2017}
}

@inproceedings{rahimi2014automatic,
  title={Automatic scoring of an analytical response-to-text assessment},
  author={Rahimi, Zahra and Litman, Diane J and Correnti, Richard and Matsumura, Lindsay Clare and Wang, Elaine and Kisa, Zahid},
  booktitle={International Conference on Intelligent Tutoring Systems},
  pages={601--610},
  year={2014},
  organization={Springer}
}

@article{graham2015based,
  title={based writing practices and the common core: Meta-analysis and meta-synthesis},
  author={Graham, Steve and Harris, Karen R and Santangelo, Tanya},
  journal={The Elementary School Journal},
  volume={115},
  number={4},
  pages={498--522},
  year={2015},
  publisher={University of Chicago Press Chicago, IL}
}

@article{chapelle2015validity,
  title={Validity arguments for diagnostic assessment using automated writing evaluation},
  author={Chapelle, Carol A and Cotos, Elena and Lee, Jooyoung},
  journal={Language testing},
  volume={32},
  number={3},
  pages={385--405},
  year={2015},
  publisher={SAGE Publications Sage UK: London, England}
}

@inproceedings{foltz2015analysis,
  title={Analysis of a large-scale formative writing assessment system with automated feedback},
  author={Foltz, Peter W and Rosenstein, Mark},
  booktitle={Proceedings of the Second (2015) ACM Conference on Learning@ Scale},
  pages={339--342},
  year={2015},
  organization={ACM}
}

@book{shermis2003automated,
  title={Automated essay scoring: A cross-disciplinary perspective},
  author={Shermis, Mark D and Burstein, Jill C},
  year={2003},
  publisher={Routledge}
}

@book{shermis2013handbook,
  title={Handbook of automated essay evaluation: Current applications and new directions},
  author={Shermis, Mark D and Burstein, Jill},
  year={2013},
  publisher={Routledge}
}

@article{dikli2006overview,
  title={An overview of automated scoring of essays},
  author={Dikli, Semire},
  journal={The Journal of Technology, Learning and Assessment},
  volume={5},
  number={1},
  pages={4--35},
  year={2006}
}



@article{roscoe2014writing,
  title={The Writing Pal intelligent tutoring system: Usability testing and development},
  author={Roscoe, Rod D and Allen, Laura K and Weston, Jennifer L and Crossley, Scott A and McNamara, Danielle S},
  journal={Computers and Composition},
  volume={34},
  pages={39--59},
  year={2014},
  publisher={Elsevier}
}

@article{weigle2013english,
  title={English language learners and automated scoring of essays: Critical considerations},
  author={Weigle, Sara Cushing},
  journal={Assessing Writing},
  volume={18},
  number={1},
  pages={85--99},
  year={2013},
  publisher={Elsevier}
}


@article{condon2013large,
  title={Large-scale assessment, locally-developed measures, and automated scoring of essays: Fishing for red herrings?},
  author={Condon, William},
  journal={Assessing Writing},
  volume={18},
  number={1},
  pages={100--108},
  year={2013},
  publisher={Elsevier}
}

@article{perelman2012construct,
  title={Construct validity, length, score, and time in holistically graded writing assessments: The case against automated essay scoring},
  author={Perelman, Les},
  journal={International advances in writing research: Cultures, places, measures},
  pages={121--131},
  year={2012},
  publisher={WAC Clearinghouse/Parlor Press Fort Collins, Colorado/Anderson, SC}
}

@inproceedings{loukina2015feature,
  title={Feature selection for automated speech scoring},
  author={Loukina, Anastassia and Zechner, Klaus and Chen, Lei and Heilman, Michael},
  booktitle={Proceedings of the Tenth Workshop on Innovative Use of NLP for Building Educational Applications},
  pages={12--19},
  year={2015}
}


@article{wang18,
author={Wang, E. and Matsumura, L. C. and Correnti, R.},
year={2018},
title={Student writing accepted as high-quality responses to analytic text-based writing tasks},
journal={The Elementary School Journal},
volume={118},
number={3}, 
pages={357-383}
}

@article{Liu14,
author={Liu, L.O. and Brew, C. and Blackmore, J. and Gerard, L. and Madhok, J. and Linn, M.C.},
year={2014},
title={Automated scoring of
constructed-response science items Prospects and obstacles},
journal={Educational Measurement: Issues and Practice}, 
volume={33},
number={2},
pages={19-28}
}

@inproceedings{zhang2018co,
  title={Co-Attention Based Neural Network for Source-Dependent Essay Scoring},
  author={Zhang, Haoran and Litman, Diane},
  booktitle={Proceedings of the Thirteenth Workshop on Innovative Use of NLP for Building Educational Applications},
  pages={399--409},
  year={2018}
}

@article{liljequist2019intraclass,
  title={Intraclass correlation--A discussion and demonstration of basic features},
  author={Liljequist, David and Elfving, Britt and Skavberg Roaldsen, Kirsti},
  journal={PloS one},
  volume={14},
  number={7},
  pages={e0219854},
  year={2019},
  publisher={Public Library of Science San Francisco, CA USA}
}

@article{kashefi2022argrewrite,
  title={Argrewrite v. 2: an annotated argumentative revisions corpus},
  author={Kashefi, Omid and Afrin, Tazin and Dale, Meghan and Olshefski, Christopher and Godley, Amanda and Litman, Diane and Hwa, Rebecca},
  journal={Language Resources and Evaluation},
  pages={1--35},
  year={2022},
  publisher={Springer}
}

@inproceedings{rahimi2016automatically,
  title={Automatically extracting topical components for a response-to-text writing assessment},
  author={Rahimi, Zahra and Litman, Diane},
  booktitle={Proceedings of the 11th Workshop on Innovative Use of NLP for Building Educational Applications},
  pages={277--282},
  year={2016}
}

@inproceedings{liu-etal-2023-predicting,
    title = "Predicting the Quality of Revisions in Argumentative Writing",
    author = "Liu, Zhexiong  and
      Litman, Diane  and
      Wang, Elaine  and
      Matsumura, Lindsay  and
      Correnti, Richard",
    editor = {Kochmar, Ekaterina  and
      Burstein, Jill  and
      Horbach, Andrea  and
      Laarmann-Quante, Ronja  and
      Madnani, Nitin  and
      Tack, Ana{\"\i}s  and
      Yaneva, Victoria  and
      Yuan, Zheng  and
      Zesch, Torsten},
    booktitle = "Proceedings of the 18th Workshop on Innovative Use of NLP for Building Educational Applications (BEA 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.bea-1.24",
    doi = "10.18653/v1/2023.bea-1.24",
    pages = "275--287",
    abstract = "The ability to revise in response to feedback is critical to students{'} writing success. In the case of argument writing in specific, identifying whether an argument revision (AR) is successful or not is a complex problem because AR quality is dependent on the overall content of an argument. For example, adding the same evidence sentence could strengthen or weaken existing claims in different argument contexts (ACs). To address this issue we developed Chain-of-Thought prompts to facilitate ChatGPT-generated ACs for AR quality predictions. The experiments on two corpora, our annotated elementary essays and existing college essays benchmark, demonstrate the superiority of the proposed ACs over baselines.",
}
